A Critical Review of the Baseline Soldier Physical Readiness Requirements Study

The Army's Baseline Soldier Physical Readiness Requirements Study (BSPRRS) was a multiyear effort designed to inform evidence-based change in the Army's physical fitness test of record from a gender- and age-specific standard to a gender- and age-neutral standard based on recurring, physically demanding tasks encountered by soldiers. The physical fitness test events determined by BSPRRS became the six-event Army Combat Fitness Test (ACFT). A close examination of the BSPRRS model reveals critical mistakes and the lack of rigorous cross-validation.

==> relim_WTBD.txt <==
\bbar{1}{move OUAT}{21.216}{17.327}{20.051}
\bbar{2}{casualty evac}{22.701}{20.117}{21.957}
\bbar{3}{combatives}{22.835}{20.089}{22.069}
\bbar{4}{hasty fighting}{33.248}{42.467}{35.922}



==> relim_five.txt <==
\bbar{1}{power throw}{1.436}{0.026}{0.443}
\bbar{2}{deadlift}{1.545}{0.030}{0.487}
\bbar{3}{sled drag}{7.664}{0.730}{3.906}
\bbar{4}{run}{89.355}{99.215}{95.164}



==> relim_fullsprintdragcarry.txt <==
\bbar{1}{leg tuck}{0.202}{0.001}{0.037}
\bbar{2}{push-ups}{0.339}{0.002}{0.073}
\bbar{3}{power throw}{0.533}{0.005}{0.131}
\bbar{4}{deadlift}{0.787}{0.010}{0.218}
\bbar{5}{run}{22.005}{7.708}{16.532}
\bbar{6}{sprint-drag-carry}{76.134}{92.275}{83.009}


